Path-integral calculation of the third dielectric virial coefficient of helium based on ab initio three-body polarizability and dipole surfaces

We develop a surface for the electric dipole moment of three interacting helium atoms and use it, together with state-of-the-art potential and polarizability surfaces, to compute the third dielectric virial coefficient, $C_\varepsilon$, for both $^4$He and $^3$He isotopes. Our results agree with previously published data computed using an approximated form for the three-body polarizability, and are extended to the low-temperature regime by including exchange effects. Additionally, the uncertainty of $C_\varepsilon$ is rigorously determined for the first time by propagating the uncertainties of the potential and polarizability surfaces; this uncertainty is much larger than the contribution from the dipole-moment surface to $C_\varepsilon$. Our results compare reasonably well with the limited experimental data. The first-principles values of $C_\epsilon$ computed in this work will enhance the accuracy of primary temperature and pressure metrology based on measurements of the dielectric constant of helium.

==> ceps_2024_abinitio/dipole_cc3_fci_aTZ.txt <==
  r1[bohr]   r2[bohr]   r3[bohr]      cc3[a.u.]       fci[a.u.]
  8.012274   8.012274  13.500000    -4.27401e-08    -4.64585e-08
  8.309025   8.309025  14.000000    -3.04015e-08    -3.29732e-08
  8.605776   8.605776  14.500000    -2.16596e-08    -2.34584e-08
  8.902527   8.902527  15.000000    -1.55132e-08    -1.67877e-08
  9.199278   9.199278  15.500000    -1.11927e-08    -1.21077e-08
  9.496029   9.496029  16.000000    -8.14267e-09    -8.79368e-09
  9.792780   9.792780  16.500000    -5.97522e-09    -6.45710e-09
 10.089531  10.089531  17.000000    -4.42272e-09    -4.78154e-09
 10.386282  10.386282  17.500000    -3.30124e-09    -3.56998e-09
 10.683033  10.683033  18.000000    -2.48418e-09    -2.68694e-09
 10.979784  10.979784  18.500000    -1.88390e-09    -2.03813e-09
 11.276534  11.276534  19.000000    -1.43920e-09    -1.55740e-09
 11.573285  11.573285  19.500000    -1.10728e-09    -1.19842e-09


==> ceps_2024_abinitio/dipole_squared_cc3_dQZ.txt <==
 r1[bohr] r2[bohr] r3[bohr]  m^2[a.u.]
---------------------------------------
 3.01000  7.28000  8.96000  3.99413e-09 
 3.02000  3.77000  4.35000  3.83309e-07 
 3.06000  4.49000  5.62000  1.70784e-07 
 3.07000  3.18000  3.55000  7.37002e-07 
 3.11000  6.31000  7.91000  8.53796e-09 
 3.14000  3.46000  6.09000  1.05305e-06 
 3.16000  4.29000  6.78000  1.58223e-07 
 3.17000  8.54000  9.13000  1.48887e-09 
 3.19000  8.11000  9.76000  1.04142e-09 
 3.22000  4.91000  8.04000  5.13462e-08 
 3.25000  9.44000  9.97000  5.50626e-10 
 3.35000  5.41000  7.74000  1.25444e-08 
 3.36000  8.89000  9.71000  5.21547e-10 
 3.37000  3.65000  4.78000  3.20897e-07 
 3.37000  7.57000  9.19000  9.86278e-10 
 3.41000  4.39000  7.35000  5.06129e-08 
 3.42000  8.19000  8.44000  1.22089e-09 
 3.52000  6.69000  7.90000  2.08913e-09 
 3.55000  5.20000  5.69000  1.51741e-08 
 3.58000  5.61000  8.77000  6.19203e-09 
 3.58000  6.05000  7.19000  3.86260e-09 
 3.60000  3.87000  6.89000  9.74007e-08 
 3.61000  4.60000  5.19000  1.52910e-08 
 3.62000  6.78000  9.66000  1.23022e-09 
 3.65000  6.20000  8.15000  1.48579e-09 
 3.68000  5.74000  9.38000  4.98396e-09 
 3.70000  7.24000  7.55000  1.30252e-09 
 3.79000  5.87000  7.62000  1.55301e-09 
 3.80000  9.33000  9.59000  1.22104e-10 
 3.82000  7.15000  9.29000  2.73664e-10 
 3.85000  6.87000  8.34000  4.78815e-10 
 3.86000  5.12000  6.26000  4.25516e-09 
 3.87000  4.69000  5.63000  5.78236e-09 
 3.89000  8.14000  8.73000  2.24282e-10 
 3.90000  6.83000  7.23000  9.91979e-10 
 3.91000  4.41000  6.76000  1.31992e-08 
 3.92000  4.84000  7.33000  4.71800e-09 
 3.93000  6.15000  8.84000  5.66451e-10 
 3.94000  7.56000  9.67000  1.19504e-10 
 3.96000  8.88000  9.21000  1.02064e-10 
 3.97000  5.45000  8.12000  1.25590e-09 
 4.02000  4.74000  8.50000  2.73234e-09 
 4.04000  5.18000  9.07000  1.75980e-09 
 4.04000  7.66000  7.93000  2.70006e-10 
 4.06000  4.17000  5.54000  7.63224e-09 
 4.11000  4.42000  8.07000  4.17816e-09 
 4.14000  8.55000  9.74000  4.17768e-11 
 4.16000  4.28000  7.27000  8.52091e-09 
 4.20000  5.66000  6.07000  1.04999e-09 
 4.20000  7.43000  8.36000  1.23794e-10 
 4.24000  6.71000  9.42000  8.18768e-11 
 4.28000  5.25000  8.56000  5.75321e-10 
 4.33000  5.08000  5.66000  6.04307e-10 
 4.34000  6.85000  8.83000  5.86370e-11 
 4.40000  5.88000  8.23000  1.22454e-10 
 4.44000  6.50000  7.08000  1.83813e-10 
 4.48000  7.67000  9.89000  1.29372e-11 
 4.49000  7.23000  7.81000  6.92468e-11 
 4.49000  8.99000  9.48000  1.22258e-11 
 4.51000  5.34000  7.95000  1.90736e-10 
 4.51000  5.78000  9.97000  1.40309e-10 
 4.63000  6.97000  8.26000  3.10696e-11 
 4.64000  5.24000  6.18000  1.22689e-10 
 4.64000  6.29000  9.41000  2.36116e-11 
 4.67000  6.70000  7.52000  5.22912e-11 
 4.72000  5.70000  8.66000  3.97653e-11 
 4.74000  7.76000  8.57000  1.27327e-11 
 4.75000  5.99000  6.49000  8.80981e-11 
 4.76000  5.53000  7.21000  5.37418e-11 
 4.86000  8.06000  9.66000  3.08715e-12 
 4.89000  7.36000  9.05000  5.12534e-12 
 4.90000  5.62000  5.87000  4.81387e-11 
 4.93000  5.05000  9.91000  1.07091e-11 
 4.94000  6.36000  8.01000  1.25151e-11 
 4.97000  6.66000  9.79000  2.77201e-12 
 4.99000  7.07000  7.73000  1.11416e-11 
 5.02000  5.95000  9.18000  6.20028e-12 
 5.05000  6.10000  8.45000  5.49282e-12 
 5.05000  8.64000  8.81000  2.15182e-12 
 5.10000  7.16000  9.49000  1.35129e-12 
 5.12000  5.82000  7.44000  7.87987e-12 
 5.17000  6.44000  6.69000  1.23392e-11 
 5.19000  5.53000  8.86000  7.74227e-12 
 5.23000  7.03000  8.76000  1.68726e-12 
 5.38000  6.34000  9.80000  3.41951e-13 
 5.40000  6.64000  8.02000  1.68690e-12 
 5.54000  7.62000  9.37000  2.12538e-13 
 5.57000  7.88000  8.59000  3.49325e-13 
 5.58000  6.14000  6.28000  1.62252e-12 
 5.59000  8.31000  9.00000  1.91973e-13 
 5.64000  6.39000  6.98000  1.15125e-12 
 5.69000  5.81000  7.92000  4.74510e-14 
 5.72000  7.20000  9.87000  3.94972e-14 
 5.76000  6.09000  8.72000  5.10335e-14 
 5.79000  5.91000  9.68000  6.13959e-14 
 5.79000  6.93000  7.32000  4.69831e-13 
 5.82000  7.09000  8.12000  2.21188e-13 
 5.85000  6.62000  9.52000  2.99116e-14 
 5.92000  7.34000  8.55000  8.94859e-14 
 5.99000  6.27000  9.15000  1.78846e-14 
 6.11000  6.61000  6.99000  1.01003e-13 
 6.12000  7.92000  8.96000  1.69464e-14 
 6.26000  7.53000  8.22000  1.96821e-14 
 6.46000  7.02000  8.38000  1.31778e-14 
 6.52000  7.27000  7.85000  8.17795e-15 
 6.96000  7.73000  7.95000  3.36467e-16 
 3.50000 11.70000 14.20000  3.23057e-11 
 3.70000 11.70000 13.60000  1.26585e-11 
 4.00000  7.80000 11.70000  2.04117e-10 
 2.00000  3.00000  4.80000  1.15394e-04 
 2.00000  4.30000  4.90000  6.87916e-06 
 2.00000  5.00000  6.40000  1.60562e-06 
 3.00000  6.20000  6.40000  3.84122e-08 
 3.00000  6.90000  7.00000  1.85451e-08 
 6.30000  6.40000  7.80000  2.92122e-14 
 2.55000  3.78000  4.05000  6.81152e-07 
 2.55000  8.55000  9.49000  6.10376e-09 
 2.57000  5.54000  5.94000  2.36978e-07 
 2.65000  4.15000  5.27000  1.27068e-06 
 2.67000  3.89000  4.73000  1.66934e-06 
 2.78000  3.25000  3.64000  2.17595e-06 
 2.87000  3.15000  4.02000  5.30129e-06 
 2.89000  8.03000 10.49000  5.52042e-09 
 3.08000  3.93000  5.96000  5.49415e-07 
 3.09000  3.66000  4.97000  9.56561e-07 
 3.13000  3.86000  4.25000  1.14249e-07 
 3.22000  4.24000  5.36000  1.50582e-07 
 3.27000  7.86000  8.40000  2.21966e-09 
 3.30000  3.49000  4.62000  6.26010e-07 
 3.31000  6.29000  8.83000  5.65995e-09 
 3.40000  9.02000  9.40000  5.49374e-10 
 3.56000  6.94000  8.81000  9.02263e-10 
 3.72000  8.31000  9.36000  2.40398e-10 
 3.73000  3.82000  4.10000  4.47147e-09 
 3.80000  8.95000  9.70000  1.27622e-10 
 4.03000  5.72000  8.34000  6.51152e-10 
 4.14000  6.38000  9.93000  3.04192e-10 
 4.19000  5.59000  7.36000  5.35672e-10 
 4.24000  5.36000  9.59000  6.81770e-10 
 4.28000  4.49000  4.56000  3.55416e-11 
 4.36000  4.69000  8.05000  1.43719e-09 
 4.54000  4.70000  5.10000  2.75746e-11 
 4.55000  7.36000  9.52000  1.35489e-11 
 4.60000  5.00000  9.02000  2.30399e-10 
 4.72000  6.57000 10.24000  1.58127e-11 
 4.97000  6.73000  9.12000  3.65277e-12 
 5.07000  5.45000  8.25000  1.43718e-11 
 5.09000  7.71000  9.96000  8.85562e-13 
 5.16000  5.95000  9.73000  3.39467e-12 
 5.16000  6.47000  7.59000  7.04507e-12 
 5.25000  8.25000  9.75000  5.18666e-13 
 5.27000  6.38000  8.90000  1.15368e-12 
 5.34000  5.96000  8.75000  1.14280e-12 
 5.43000  5.52000 10.26000  2.19356e-12 
 3.14000  6.42000  6.98000  1.53856e-08 
 3.90000  6.62000  7.77000  7.00915e-10 
 4.28000  6.17000  6.63000  5.01459e-10 
 4.63000  5.75000  6.48000  1.46570e-10 
 4.91000  6.97000  7.89000  1.41042e-11 
 5.48000  7.64000  8.02000  8.89093e-13 
 5.65000  6.77000  7.15000  1.03699e-12 
 6.70000  8.95000  9.05000  1.18818e-17 
 6.94000  8.81000  9.19000  1.59694e-16 
 7.11000  9.15000 10.02000  4.03850e-16 
 7.18000  7.58000  9.36000  2.04248e-15 
 7.18000  7.65000  9.36000  1.75693e-15 
 7.27000  8.11000  8.39000  2.48405e-17 
 7.27000  9.89000 10.73000  3.39377e-16 
 7.34000  8.46000  9.59000  3.64599e-16 
 7.36000  9.52000 10.64000  3.55844e-16 
 7.39000  8.05000  8.87000  1.64547e-16 
 7.63000  8.75000  9.48000  1.34966e-16 
 7.69000  8.81000 11.06000  5.29943e-16 
 7.72000  8.07000  9.41000  2.07602e-16 
 7.75000  9.93000 10.77000  1.72408e-16 
 7.76000  7.95000 10.10000  7.31113e-16 
 7.95000  8.23000 10.10000  2.72887e-16 
 8.05000  8.71000 10.84000  2.44365e-16 
 8.16000  9.66000 10.22000  6.57794e-17 
 8.29000  8.45000 10.35000  1.13071e-16 
 8.32000  9.26000 11.41000  1.12827e-16 
 8.43000  9.25000  9.71000  1.81786e-17 
 8.67000  9.89000 10.73000  2.12592e-17 
 9.09000  9.66000 10.97000  5.85916e-18 
 9.13000  9.86000 10.25000  3.42241e-18 
 9.30000  9.49000 10.62000  9.01892e-19 
10.28000 10.49000 10.56000  1.73909e-20 
 2.00000  2.90000  3.90000  2.33348e-04 
 2.70000  5.60000  6.70000  9.45324e-08 
 3.00000  4.70000  5.40000  1.45706e-07 
 3.50000  3.60000  4.20000  8.87236e-08 
 3.50000  5.10000  6.90000  1.27719e-08 
 3.50000  5.30000  6.30000  1.33436e-08 
 3.50000  6.10000  6.70000  7.17061e-09 
 3.50000  9.20000  9.40000  3.77471e-10 
 4.70000  9.60000 11.50000  1.27544e-12 
 4.90000 12.00000 14.30000  8.79300e-14 
 5.60000  6.00000  7.40000  5.83282e-13 
 7.80000  9.60000 11.50000  2.40660e-16 
 8.70000 11.70000 15.00000  2.52881e-17 
 2.00000  3.40000  4.60000  7.14290e-05 
 2.00000  4.30000  6.10000  3.05761e-06 
 2.00000  5.00000  6.90000  1.37482e-06 
 2.90000  3.30000  5.40000  4.40461e-06 
 2.90000  4.40000  6.20000  3.32952e-07 
 6.40000  7.50000  7.70000  1.35569e-14 
 4.97000  4.97000  3.07000  9.29579e-08 
 8.00000  8.00000  3.07000  4.88280e-09 
 8.66000  8.66000  3.44000  8.29210e-10 
 6.56000  6.56000  3.75000  2.81887e-09 
 8.75000  8.75000  4.19000  6.07511e-11 
 4.60000  4.60000  4.92000  6.84922e-13 
 5.43000  5.43000  5.10000  6.89483e-12 
 3.72000  3.72000  5.16000  9.95718e-08 
 8.11000  8.11000  5.30000  1.43952e-12 
 7.56000  7.56000  5.43000  1.54654e-12 
 4.87000  4.87000  8.16000  1.84634e-10 
 6.73000  6.73000  8.81000  1.31057e-14 
 5.47000  5.47000  9.30000  3.11664e-12 
 6.35000  6.35000  9.53000  2.72085e-14 
 2.90000  2.90000  2.00000  3.55979e-05 
 7.00000  7.00000  2.00000  2.46056e-07 
 2.00000  2.00000  3.90000  9.15365e-04 
 5.40000  5.40000  6.70000  3.62416e-15 
10.10000 10.10000  7.30000  2.91726e-16 
 8.10000  8.10000 10.10000  2.53319e-16 
 8.79000  8.79000  6.63000  5.20014e-17 
 8.53000  8.53000  7.59000  2.77803e-17 
 9.38000  9.38000  7.88000  8.58866e-17 
 9.75000  9.75000  8.25000  4.60878e-17 
 7.30000  7.30000  2.00000  1.76039e-07 
 8.00000  8.00000  2.50000  2.35715e-08 
 4.80000  4.80000  3.50000  1.78864e-08 
 5.30000  5.30000  3.50000  1.92432e-08 
 2.10000  2.10000  4.00000  7.92535e-04 
 8.00000  8.00000  4.80000  1.29939e-11 
 4.60000  4.60000  5.50000  4.37635e-11 
 8.00000  8.00000  6.50000  3.73223e-15 
 9.00000  9.00000 10.60000  7.71395e-18 
13.60000 13.60000 11.20000  1.42295e-19 
 6.00000  6.00000 11.59110  1.54323e-15 
 3.50000  4.50000  8.00000  2.07130e-08 
 3.70000  5.30000  9.00000  8.76995e-09 
 3.90000  5.10000  9.00000  4.07414e-09 
 1.60000  4.40000  6.00000  5.17153e-06 
 1.80000  4.20000  6.00000  6.24811e-07 
 2.00000  4.00000  6.00000  3.72683e-08 
 2.20000  3.80000  6.00000  1.51142e-09 
 2.40000  3.60000  6.00000  1.15197e-08 
 2.60000  3.40000  6.00000  9.91976e-09 
 2.80000  3.20000  6.00000  3.21614e-09 
 1.40000  6.10000  7.50000  2.14622e-06 
 1.80000  5.70000  7.50000  1.73028e-06 
 2.00000  5.50000  7.50000  1.25552e-06 
 2.20000  5.30000  7.50000  8.75085e-07 
 2.40000  5.10000  7.50000  5.89440e-07 
 2.60000  4.90000  7.50000  3.81850e-07 
 2.80000  4.70000  7.50000  2.34847e-07 
 3.00000  4.50000  7.50000  1.33663e-07 
 1.80000  6.20000  8.00000  1.28188e-06 
 2.00000  6.00000  8.00000  8.91816e-07 
 2.20000  5.80000  8.00000  6.11477e-07 
 2.40000  5.60000  8.00000  4.12048e-07 
 2.60000  5.40000  8.00000  2.71295e-07 
 2.80000  5.20000  8.00000  1.73114e-07 
 3.00000  5.00000  8.00000  1.05729e-07 
 3.20000  4.80000  8.00000  6.04570e-08 
 3.40000  4.60000  8.00000  3.09830e-08 
 3.80000  4.20000  8.00000  3.07359e-09 
 1.60000  7.40000  9.00000  8.18247e-07 
 1.80000  7.20000  9.00000  5.37406e-07 
 2.00000  7.00000  9.00000  3.59125e-07 
 2.20000  6.80000  9.00000  2.41101e-07 
 2.40000  6.60000  9.00000  1.61082e-07 
 2.60000  6.40000  9.00000  1.06374e-07 
 2.80000  6.20000  9.00000  6.90901e-08 
 3.00000  6.00000  9.00000  4.39364e-08 
 3.20000  5.80000  9.00000  2.72151e-08 
 3.40000  5.60000  9.00000  1.62843e-08 
 3.60000  5.40000  9.00000  9.27677e-09 
 3.80000  5.20000  9.00000  4.88881e-09 
 4.00000  5.00000  9.00000  2.23606e-09 
 4.20000  4.80000  9.00000  7.46109e-10 
 4.40000  4.60000  9.00000  7.97342e-11 
 1.40000  8.60000 10.00000  5.56188e-07 
 1.60000  8.40000 10.00000  3.35809e-07 
 1.80000  8.20000 10.00000  2.14406e-07 
 2.00000  8.00000 10.00000  1.40655e-07 
 2.20000  7.80000 10.00000  9.30433e-08 
 2.40000  7.60000 10.00000  6.13702e-08 
 2.60000  7.40000 10.00000  4.00840e-08 
 2.80000  7.20000 10.00000  2.58116e-08 
 3.00000  7.00000 10.00000  1.63431e-08 
 3.60000  6.40000 10.00000  3.67284e-09 
 3.80000  6.20000 10.00000  2.12318e-09 
 4.00000  6.00000 10.00000  1.18274e-09 
 4.20000  5.80000 10.00000  6.23201e-10 
 4.40000  5.60000 10.00000  2.98357e-10 
 4.80000  5.20000 10.00000  2.72348e-11 
 1.40000 10.60000 12.00000  1.12587e-07 
 1.60000 10.40000 12.00000  6.65640e-08 
 2.00000 10.00000 12.00000  2.69551e-08 
 2.20000  9.80000 12.00000  1.74901e-08 
 2.40000  9.60000 12.00000  1.12933e-08 
 2.60000  9.40000 12.00000  7.20988e-09 
 3.20000  8.80000 12.00000  1.69340e-09 
 3.40000  8.60000 12.00000  1.00464e-09 
 3.60000  8.40000 12.00000  5.83802e-10 
 3.80000  8.20000 12.00000  3.32296e-10 
 4.00000  8.00000 12.00000  1.85232e-10 
 4.60000  7.40000 12.00000  2.82216e-11 
 4.80000  7.20000 12.00000  1.43762e-11 
 5.00000  7.00000 12.00000  7.09636e-12 
 5.20000  6.80000 12.00000  3.34451e-12 
 5.40000  6.60000 12.00000  1.45323e-12 
 5.60000  6.40000 12.00000  5.30202e-13 
 5.80000  6.20000 12.00000  1.17046e-13 
 6.00000  6.00000  4.00000  2.06398e-09 
 6.00000  6.00000  8.00000  1.98613e-14 
 6.00000  6.00000 10.00000  6.80062e-16 
 8.00000  8.00000  4.00000  2.52619e-10 
 8.00000  8.00000  6.00000  6.10090e-14 
 8.00000  8.00000 10.00000  3.40329e-16 
13.75000 13.75000  9.25000  4.76418e-18 
 9.25000  9.25000 13.75000  1.03470e-16 
10.37500 10.37500 12.62500  9.42084e-19 
14.87500 14.87500  8.12500  1.69176e-17 
 8.12500 10.37500 12.62500  1.09106e-16 
 8.12500 12.62500 14.87500  3.40880e-17 
 9.81250  9.81250  8.68750  1.31001e-17 
14.31250 14.31250 13.18750  1.69077e-21 
 7.56250 12.06250 15.43750  9.85969e-17 
 8.68750  9.81250 15.43750  1.57535e-16 
10.93750 13.18750 14.31250  2.48711e-19 
 8.68750 10.93750 12.06250  2.58048e-17 
 7.56250 13.18750 15.43750  5.29942e-17 
 7.84380 11.21880 14.59380  1.20893e-16 
10.09380 12.34380 15.71880  2.14441e-18 
10.09380 12.34380 13.46880  1.31361e-18 
11.21880 11.21880  7.84380  1.17506e-16 
15.71880 15.71880 12.34380  2.01896e-20 
13.46880 13.46880 10.09380  1.19618e-18 
 8.96880  8.96880 14.59380  2.66506e-16 
 8.40620  8.40620 11.78120  4.68463e-16 
12.90620 12.90620  7.28120  1.17571e-16 
 9.53120 10.65620 15.15620  2.02134e-17 
10.65620 14.03120 15.15620  3.80350e-19 
 9.53120  9.53120  8.40620  2.28178e-17 
14.03120 14.03120 12.90620  2.72839e-21 
 7.28120 11.78120 10.65620  2.75706e-16 
 7.28120 11.78120 15.15620  1.62050e-16 
 7.42190  9.39060 12.48440  8.01193e-16 
 7.14060 10.23440 14.17190  6.24625e-16 
 9.67190 11.64060 14.73440  5.37883e-18 
 8.26560  9.10940 10.79690  8.46278e-17 
10.51560 13.04690 15.85940  7.20953e-19 
 8.54690 11.35940 15.01560  4.16005e-17 
 7.70310  9.10940 14.17190  1.02977e-15 
 1.00000 19.00000 20.00000  5.82444e-09 
 2.00000 18.00000 20.00000  3.20553e-10 
 4.00000 16.00000 20.00000  1.36563e-12 
 5.00000 15.00000 20.00000  3.23748e-14 
 6.00000 14.00000 20.00000  4.53885e-17 
 7.00000 13.00000 20.00000  1.09119e-16 
 8.00000 12.00000 20.00000  4.83553e-17 
 1.00000 20.00000 21.00000  3.87569e-09 
 2.00000 20.00000 22.00000  1.43353e-10 
 3.00000 20.00000 23.00000  8.11509e-12 
 4.00000 20.00000 24.00000  2.67899e-13 
 5.00000 20.00000 25.00000  4.09485e-15 
 6.00000 20.00000 26.00000  2.39692e-18 
 7.00000 20.00000 27.00000  7.40711e-18 
 9.00000 20.00000 29.00000  5.59205e-19 
10.00000 20.00000 30.00000  1.30169e-19 
 2.96750  2.96750  5.00000  9.75126e-06 
 3.26430  3.26430  5.50000  1.85205e-06 
 3.56100  3.56100  6.00000  3.54596e-07 
 4.15450  4.15450  7.00000  1.26001e-08 
 4.45130  4.45130  7.50000  2.27806e-09 
 4.74800  4.74800  8.00000  3.90734e-10 
 5.04480  5.04480  8.50000  6.13199e-11 
 5.34150  5.34150  9.00000  8.14874e-12 
 5.63830  5.63830  9.50000  7.36593e-13 
 5.93500  5.93500 10.00000  1.22656e-14 
 6.23180  6.23180 10.50000  1.70903e-14 
 6.52850  6.52850 11.00000  3.19337e-14 
 6.82530  6.82530 11.50000  2.58920e-14 
 7.12200  7.12200 12.00000  1.61366e-14 
 7.41880  7.41880 12.50000  8.95257e-15 
 7.71550  7.71550 13.00000  4.69705e-15 
 8.01230  8.01230 13.50000  2.40227e-15 
 8.30900  8.30900 14.00000  1.21927e-15 
 8.60580  8.60580 14.50000  6.20458e-16 
 8.90250  8.90250 15.00000  3.18551e-16 
 9.19930  9.19930 15.50000  1.65663e-16 
 9.49600  9.49600 16.00000  8.74636e-17 
 9.79280  9.79280 16.50000  4.69280e-17 
10.08950 10.08950 17.00000  2.56006e-17 
10.38630 10.38630 17.50000  1.43065e-17 
10.68300 10.68300 18.00000  8.00154e-18 
10.97980 10.97980 18.50000  4.58217e-18 
11.27650 11.27650 19.00000  2.66375e-18 
11.57330 11.57330 19.50000  1.57126e-18 
11.87000 11.87000 20.00000  9.39523e-19 
16.00000 16.00000  2.00000  3.13573e-10 
17.00000 17.00000  2.79000  2.39718e-11 
14.56000 14.56000  3.21000  2.44421e-11 
 2.00000 14.00000 15.00000  5.53522e-10 
 2.24000 16.22000 16.40000  1.43878e-10 
 2.26000  3.45000  3.48000  7.12617e-07 
 2.31000  3.07000  3.18000  7.81753e-06 
 2.46000  3.31000  4.45000  1.72002e-05 
 2.50000 12.00000 14.00000  8.15152e-10 
 2.50000 13.50000 15.00000  2.00307e-10 
 3.00000 14.00000 15.00000  3.93961e-11 
 3.21000  3.69000  4.21000  1.90921e-07 
 5.46000 15.46000 15.85000  1.78777e-15 
 6.23000 13.92000 17.00000  1.72050e-17 
 6.62000 11.23000 15.08000  3.40597e-16 
 7.00000 12.38000 16.62000  1.38160e-16 
 9.31000 10.08000 10.85000  3.00918e-18 
 3.50000 29.00000 30.00000  2.95200e-14 
 3.00000 10.00000 10.51000  7.34422e-10 
 3.00000 11.03000 11.16000  4.09405e-10 
 3.00000 11.54000 12.32000  2.01036e-10 
 3.00000 12.05000 13.47000  1.04194e-10 
 3.00000 15.64000 15.79000  2.45940e-11 
 3.00000 16.15000 16.95000  1.43608e-11 
 3.00000 16.67000 18.11000  8.75228e-12 
 3.00000 17.69000 19.26000  5.54079e-12 
 3.00000 19.23000 21.58000  5.04755e-12 
 3.00000 20.26000 22.74000  3.95440e-12 
10.00000 10.00000  3.50000  2.09092e-10 
 3.50000 11.16000 12.56000  4.09043e-11 
 3.50000 12.32000 13.08000  2.71628e-11 
 3.50000 13.47000 15.64000  9.45023e-12 
 3.50000 14.63000 16.15000  4.99066e-12 
 3.50000 18.21000 19.26000  1.11159e-12 
 3.50000 18.72000 20.42000  7.31709e-13 
 3.50000 19.74000 21.58000  4.87256e-13 
 3.50000 20.26000 22.74000  5.39324e-13 
 3.50000 27.44000 30.84000  1.34935e-13 
10.00000 10.00000  4.20000  1.90751e-11 
 4.20000 11.16000 12.56000  3.80218e-12 
 4.20000 12.32000 13.08000  2.48772e-12 
 4.20000 13.47000 13.59000  1.58632e-12 
 4.20000 16.67000 18.11000  1.72376e-13 
 4.20000 17.69000 19.26000  1.03847e-13 
 4.20000 18.21000 20.42000  7.33671e-14 
 4.20000 21.28000 21.58000  3.83655e-14 
 4.20000 21.79000 22.74000  2.59357e-14 
 4.20000 23.85000 26.21000  9.62174e-15 
 4.20000 26.41000 27.37000  5.69448e-15 
 4.20000 26.92000 28.53000  3.98549e-15 
 4.20000 29.49000 32.00000  1.97508e-15 
 5.00000 10.00000 11.03000  4.58949e-13 
 5.00000 11.16000 13.08000  1.12783e-13 
 5.00000 12.32000 13.59000  7.60106e-14 
 5.00000 13.47000 14.10000  5.07185e-14 
 5.00000 16.95000 17.18000  9.12405e-15 
 5.00000 18.11000 18.21000  5.52647e-15 
 5.00000 19.23000 19.26000  3.45619e-15 
 5.00000 19.74000 20.42000  2.35980e-15 
 5.00000 20.77000 21.58000  1.51422e-15 
 5.00000 22.31000 23.89000  6.67326e-16 
 5.00000 23.85000 25.05000  4.49914e-16 
 5.00000 25.38000 27.37000  2.18368e-16 
 5.00000 28.97000 30.84000  8.08315e-17 
 5.00000 30.00000 32.00000  5.98187e-17 
 4.48090  4.55820  7.03100  1.35559e-09 
 5.56110  8.68840 12.12640  9.59135e-15 
 2.30620  5.83470  5.91800  4.15976e-07 
 8.15250 10.84780 16.03330  1.21784e-16 
 5.16530  9.80480 12.94500  8.27871e-14 
 2.91930  5.85630  6.47150  5.35158e-08 
 3.88510  6.03660  6.14460  2.86399e-09 
 6.36720  8.21290 12.24850  6.12039e-15 
 4.23650  5.48580  6.45710  7.71253e-10 
 6.28480  7.13430 11.20670  2.04260e-14 
 6.07810  8.79860 12.58520  1.26651e-15 
 7.43380  7.65900 12.60830  6.79529e-15 
 7.90220 11.43660 16.39230  1.05353e-16 
 4.83150  5.12860  6.41860  3.06685e-11 
 7.14560  7.99480 12.66760  6.20545e-15 
 8.63880 10.70010 16.26110  7.48667e-17 
 7.46480  9.91290 14.65350  6.18373e-16 
 5.55960  6.93650 10.48150  2.15561e-14 
 6.91160  9.55240 13.88930  1.41241e-15 
 4.70510  5.01690  6.48630  8.27251e-11 
 6.41900 11.41830 15.34860  2.38853e-16 
 5.08360  5.52310  5.91860  1.43393e-11 
 2.37920  5.63840  5.93880  3.76644e-07 
 8.59340 10.03310 15.63340  1.43468e-16 
 4.22030  5.70160  6.28200  8.70224e-10 
 2.56920  5.64950  6.15950  1.94825e-07 
 4.53390  5.53050  6.25280  2.41187e-10 
 6.50260 13.02840 16.97620  8.39301e-17 
 9.67120 10.35780 16.79400  3.05468e-17 
 5.70010  9.95550 13.43720  1.39315e-15 
 7.03190 11.60210 15.93820  2.33474e-16 
 3.45010  5.38410  6.78030  1.13704e-08 
 3.81380  5.91770  6.19780  3.75051e-09 
 6.89230  7.36090 11.89750  1.54116e-14 
 2.91930  5.85630  6.47150  5.35158e-08 
 8.22180  8.77890 14.22540  7.95901e-16 
 4.68890  5.23270  6.31120  8.96514e-11 
 5.27580 11.45740 14.64340  1.62682e-14 
 4.18400  5.14350  6.66230  1.04868e-09 
 5.95240  6.29850 10.21150  3.29484e-15 
 2.95600  5.73880  6.39800  5.35411e-08 
 6.79310 12.60440 16.75910  1.28856e-16 
 8.01660 10.01600 15.16040  2.95044e-16 
 6.61580  9.97760 14.10380  1.00910e-15 
 8.29390  9.45660 14.87200  3.59148e-16 
 4.43710  4.81070  6.73690  6.31167e-10 
 2.79650  5.98250  6.03380  9.54915e-08 
 6.00000  5.05590  8.40020  5.84702e-12 
 6.00000  9.80110 14.28500  2.76510e-16 
 6.00000  8.31040 11.49180  2.26480e-15 
 6.00000 13.19130 18.94230  6.36925e-17 
 6.00000 12.41470 18.03120  9.87885e-17 
 6.00000 11.85590 17.48040  1.54012e-16 
 6.00000 11.49090 16.90090  1.68977e-16 
 9.00000  5.00620  9.22290  1.75124e-12 
 9.00000  9.22290 15.13480  2.00018e-16 
 9.00000  8.09710 12.22960  4.21533e-16 
 9.00000 12.25600 19.91510  1.22206e-17 
 9.00000 11.51630 18.99010  2.08290e-17 
 9.00000 10.95730 18.44080  3.15704e-17 
 9.00000 10.65080 17.83930  4.40600e-17 
10.00000  5.15390 10.07780  3.87027e-13 
10.00000  8.72140 16.00200  1.26657e-16 
10.00000  8.00390 13.00240  2.08588e-16 
10.00000 11.33180 20.89040  2.95549e-18 
10.00000 10.63600 19.95310  6.66272e-18 
10.00000 10.07780 19.40520  1.10555e-17 
10.00000  9.84070 18.78400  2.08969e-17 
12.00000  5.48290 10.95730  2.03865e-14 
12.00000  8.31040 16.88380  4.12008e-17 
12.00000  8.03510 13.80440  5.45253e-17 
12.00000 10.42160 21.86800  1.29918e-18 
12.00000  9.77880 20.91950  4.05085e-18 
12.00000  9.22290 20.37310  8.98199e-18 
12.00000  9.06860 19.73420  1.30125e-17 
20.00000  8.00390 14.63090  1.25382e-17 
20.00000  7.81430 20.51980  2.61809e-18 
20.00000  9.30390 17.22100  7.03928e-19 
20.00000  7.02920 25.79550  4.54157e-18 
20.00000  6.75460 24.81180  3.75953e-18 
20.00000  6.25000 24.27060  8.69558e-19 
20.00000  6.62120 23.57630  2.97721e-18 
 5.01600  5.01600  4.56000  9.46476e-11 
 8.87600  8.87600  4.56000  1.35086e-11 
12.73600 12.73600  4.56000  6.52379e-13 
16.59600 16.59600  4.56000  7.55040e-14 
20.45600 20.45600  4.56000  1.39571e-14 
 5.80800  5.80800  5.28000  5.97998e-12 
 9.48800  9.48800  5.28000  3.61514e-13 
13.16800 13.16800  5.28000  2.02835e-14 
16.84800 16.84800  5.28000  2.62298e-15 
20.52800 20.52800  5.28000  5.24364e-16 
 6.60000  6.60000  6.00000  1.85236e-13 
10.10000 10.10000  6.00000  2.97069e-15 
13.60000 13.60000  6.00000  8.27772e-17 
17.10000 17.10000  6.00000  8.01003e-18 
20.60000 20.60000  6.00000  1.43377e-18 
 8.25000  8.25000  7.50000  4.19553e-18 
11.37500 11.37500  7.50000  1.80607e-16 
14.50000 14.50000  7.50000  4.46491e-17 
17.62500 17.62500  7.50000  1.08827e-17 
20.75000 20.75000  7.50000  3.12370e-18 
 8.80000  8.80000  8.00000  1.98461e-17 
11.80000 11.80000  8.00000  7.63369e-17 
14.80000 14.80000  8.00000  2.08228e-17 
17.80000 17.80000  8.00000  5.54932e-18 
20.80000 20.80000  8.00000  1.69833e-18 
11.00000 11.00000 10.00000  6.44729e-19 
13.50000 13.50000 10.00000  1.40849e-18 
16.00000 16.00000 10.00000  6.62026e-19 
18.50000 18.50000 10.00000  2.62492e-19 
21.00000 21.00000 10.00000  1.06511e-19 
13.20000 13.20000 12.00000  1.52918e-20 
15.20000 15.20000 12.00000  3.61152e-20 
17.20000 17.20000 12.00000  2.71887e-20 
19.20000 19.20000 12.00000  1.57804e-20 
21.20000 21.20000 12.00000  8.56754e-21 
 2.73600  2.73600  4.56000  3.69263e-05 
 3.34400  3.34400  4.56000  8.52612e-07 
 3.95200  3.95200  4.56000  4.20941e-09 
 3.16800  3.16800  5.28000  3.21844e-06 
 3.87200  3.87200  5.28000  3.65613e-08 
 4.57600  4.57600  5.28000  1.66586e-11 
 3.60000  3.60000  6.00000  2.88348e-07 
 4.40000  4.40000  6.00000  1.36752e-09 
 5.20000  5.20000  6.00000  6.77988e-13 
 4.50000  4.50000  7.50000  1.71090e-09 
 5.50000  5.50000  7.50000  3.48903e-13 
 6.50000  6.50000  7.50000  1.67366e-14 
 4.80000  4.80000  8.00000  2.83350e-10 
 5.86670  5.86670  8.00000  1.77233e-15 
 6.93330  6.93330  8.00000  3.10037e-15 
 7.64820  8.08230  7.61060  2.48472e-17 
 7.36960  8.46340  8.30620  2.02151e-17 
 8.43690  7.84900  7.77720  1.76699e-17 
 7.72850  7.67380  7.89260  2.78076e-18 
 8.51720  6.99620  8.59240  1.47233e-17 
 7.38840  5.60770  5.62820  1.11721e-14 
 8.03870  7.58410  7.67640  1.98085e-17 
 6.80650  8.83000  8.37540  1.51168e-16 
 7.69260  8.13350  8.37960  5.86943e-18 
 6.85860  8.99490  8.53000  1.33942e-16 
 8.42150  8.84190  8.49670  1.50818e-19 
 8.28480  8.43180  7.04750  1.08855e-17 
 8.72060  8.44710  8.75820  1.01033e-18 
 7.89510  7.74130  7.98400  5.81737e-19 
 4.45070  4.81980  4.44380  4.70156e-11 
 8.52400  8.75310  6.75350  5.18204e-17 
 7.16540  8.90170  8.74790  1.10804e-16 
 8.21470  8.92570  8.06090  8.20819e-18 
 7.71230  7.91740  7.54480  1.00133e-17 
 5.91020  5.96480  7.82420  2.36864e-14 
10.31250 15.56250  6.81250  6.63672e-16 
 3.31510  3.10660  3.29460  7.44761e-08 
 8.31380  8.51890  8.36510  5.57335e-20 
 8.44460  8.50270  8.58470  6.02914e-20 
 7.80030  8.03270  8.20360  9.06499e-19 
 7.02190  8.17030  8.22160  2.20791e-17 
 2.99210  2.99210  2.89290  1.46281e-07 
 7.52000  7.90280  8.04640  4.26951e-18 
 3.47660  3.47660  2.92970  1.62423e-07 
 8.66670  8.71800  8.84790  8.33803e-20 
 3.16640  3.16640  2.01450  9.18693e-06 
 8.47360  8.24120  8.14550  1.72313e-19 
 4.06360  2.13930  4.10460  1.26451e-06 
 3.93800  3.93800  2.22220  5.01245e-07 
 4.31480  4.31480  2.28800  1.02764e-06 
 2.36910  3.62700  3.62700  5.33726e-08 
 2.21020  4.01830  4.10030  9.95523e-07 
 8.68900  8.89400  8.40870  1.74547e-18 
 3.26810  3.26810  3.11080  5.83166e-08 
 3.03000  5.72000  7.13000  2.55973e-08 
 3.12000  5.64000  5.79000  4.98001e-08 
 3.17000  3.28000  5.31000  2.37203e-06 
 3.32000  4.37000  6.06000  9.57791e-08 
 3.39000  4.82000  6.72000  3.00653e-08 
 3.46000  4.23000  4.45000  1.11131e-08 
 3.48000  5.28000  7.01000  1.03513e-08 
 3.57000  3.88000  6.21000  1.46439e-07 
 4.17000  5.59000  6.80000  8.00570e-10 
 4.21000  6.30000  7.54000  3.18877e-10 
 4.32000  4.65000  6.24000  1.11863e-09 
 4.45000  7.82000  9.09000  2.55043e-11 
 4.47000  5.16000  6.98000  2.96083e-10 
 4.54000  4.88000  9.18000  2.22977e-10 
 3.80000  6.00000  9.59000  2.18716e-09 
 3.18000  5.53000  8.40000  2.90152e-08 
 4.31000  5.06000  5.44000  6.45298e-10 
 4.44000  5.19000  9.55000  2.71247e-10 
 4.83000  6.07000 10.61000  2.67719e-11 
 5.48000  7.64000  8.02000  8.89093e-13 
 3.49000  5.84000  6.11000  1.20245e-08 
 7.93000  8.71000 10.84000  3.15572e-16 
 8.05000  8.59000  8.87000  1.18279e-17 
 4.70000  6.10000  6.90000  8.38356e-11 
 7.10000  7.10000  7.70000  7.33110e-16 
 1.40000  4.60000  6.00000  3.81430e-05 
 1.60000  5.90000  7.50000  2.20344e-06 
 3.60000  4.40000  8.00000  1.28414e-08 
 1.20000  7.80000  9.00000  1.90882e-06 
 3.20000  6.80000 10.00000  1.01526e-08 
 3.40000  6.60000 10.00000  6.17843e-09 
 4.60000  5.40000 10.00000  1.17462e-10 
 1.80000 10.20000 12.00000  4.18121e-08 
 2.80000  9.20000 12.00000  4.53144e-09 
 3.00000  9.00000 12.00000  2.79725e-09 
 4.20000  7.80000 12.00000  1.01103e-10 
 4.40000  7.60000 12.00000  5.40225e-11 
 7.56250 10.93750 12.06250  1.77378e-16 
 7.84380  8.96880 14.59380  9.90720e-16 
12.76560 13.60940 15.29690  5.18507e-21 
 9.00000 11.00000 20.00000  9.14700e-18 
 8.00000 20.00000 28.00000  2.45392e-18 
 3.85780  3.85780  6.50000  6.74701e-08 
14.50000 14.50000  2.00000  6.90796e-10 
16.00000 16.00000  3.00000  2.13916e-11 
 7.00000  7.00000  8.54000  3.99791e-15 
 4.70000 15.08000 15.46000  8.24899e-14 
 3.00000 14.62000 14.63000  4.40828e-11 
 3.00000 18.72000 20.42000  3.68990e-12 
 3.50000 17.69000 18.11000  1.81540e-12 
 3.50000 26.41000 29.68000  1.57508e-13 
 3.50000 28.97000 32.00000  6.06201e-14 
 4.20000 16.15000 16.95000  2.89424e-13 
 4.20000 27.95000 29.68000  2.89146e-15 
 4.20000 28.97000 30.84000  2.13489e-15 
 7.03190 11.60210 15.93820  2.33474e-16 
 4.22030  5.70160  6.28200  8.70224e-10 
 6.96490  8.12760 12.63750  6.20525e-15 
 8.22180  8.77890 14.22540  7.95901e-16 
 8.62130 10.49590 16.06230  9.12383e-17 
 6.12140  8.58230 12.40830  2.18188e-15 
 6.36720  8.21290 12.24850  6.12039e-15 
12.50000  5.50000 12.50000  9.80417e-15 
 7.25000  7.25000 10.75000  9.39772e-15 
14.25000 14.25000  3.75000  5.13551e-12 
10.75000  3.75000  7.25000  7.57396e-10 
 3.75000 10.75000 14.25000  4.82134e-11 
 4.62500  6.37500  6.37500  1.41061e-10 
11.62500 13.37500 13.37500  5.02190e-20 
 8.12500  9.87500  2.87500  2.85063e-09 
13.37500 11.62500  8.12500  5.70047e-17 
 9.87500  8.12500  4.62500  6.62182e-12 
 6.81250 12.06250 10.31250  4.75270e-16 
 8.56250  3.31250  8.56250  1.35208e-09 
15.56250 10.31250 15.56250  4.83667e-19 
12.06250  6.81250 12.06250  1.94073e-16 
11.18750 11.18750  2.43750  1.81297e-09 
 7.68750 14.68750 12.93750  5.49715e-17 
 5.93750  5.93750  4.18750  1.08046e-09 
12.93750 12.93750 11.18750  1.15431e-19 
 2.43750  9.43750  7.68750  1.98782e-08 
 9.65625 12.71875  3.53125  1.82762e-10 
 6.15625  9.21875 14.03125  9.38062e-16 
 7.90625  3.96875  5.28125  1.67129e-09 
14.90625 10.96875 12.28125  3.70012e-19 
11.40625  7.46875 15.78125  1.79377e-16 
12.28125 10.09375  6.15625  3.25888e-16 
 8.78125 13.59375  9.65625  1.12705e-16 
 7.03125  8.34375  7.90625  1.71477e-16 
14.03125 15.34375 14.90625  3.68341e-22 
10.53125  4.84375 11.40625  6.48428e-13 
 3.09375  5.28125  5.71875  6.57249e-08 
10.09375 12.28125 12.71875  1.25372e-18 
13.59375  8.78125  9.21875  1.97702e-16 


==> fit_parameters.txt <==
Nonlinear parameters sorted as alpha_i,beta_i,alpha_{i+1},beta_{i+1},... see Eq.(5)

1.4577551774565771 
3.7442705632300126 
3.9477419004152665 
2.6221480988100057 
1.1984985406024085 
1.6439880793826231 
7.8423831630006005 
7.935335342529742 
3.189460218107472 
1.32884151345753 
2.3584170076363424 
6.435265161455211

Linear parameters A_{i,j,k,l} sorted by its indices in following order l, k, j, and i Eq.(5).

-77.66067639165254 
70.83074483276485 
-135.48061068315747 
257.0453789374679 
-48.89064847555788 
84.04995944251976 
-11.902507705590981 
187.8846948177412 
-146.08826536062224 
75.17485461281584 
-21.34080900487599 
-53.62489459673592 
23.0639791156448 
-20.858290431834753 
0.4754511518758153 
3.230366491881359 
1.4192183291720182 
2.041974984418342 
-20.674264010480755 
16.31405739189936 
-1.996604689234288 
0.6397539749785502 
12.518307704714807 
-7.405758770734559 
0.6978227594234485 
-0.41259361162163577 
-0.7362744929698187 
0.5242281213228135 
148.17931536312682 
584.6370203225079 
-480.3183781137758 
-213.83693966762556 
-105.80248796153569 
-276.3532484618797 
-78.57534094669 
-425.19261129344875 
-81.52266333556672 
-17.971122826702718 
296.6857373061472 
270.62070928821845 
274.97989434261683 
91.23835266060007 
-73.58261821690832 
-61.2838906536295 
-30.412041271585817 
-100.48054495114744 
374.2522317554767 
-206.37915459660266 
-247.5948961153094 
10.432722335059822 
-243.83269099608742 
80.01108004283061 
82.67524402692575 
-0.6509960416828591 
35.521325623595395 
-6.513419117293154 
1.1470472110573732e-05 
4.523110953458193e-06 
-0.00012067885368007598 
-9.36076413516865e-05 
-0.0003941681967474255 
7.444744697547859e-05 
-4.1637842940941865e-06 
1.5153949882137e-05 
7.588382143670017e-05 
0.00011945738620696835 
-1.8174424530209437e-05 
1.3865934349657273e-06 
-1.3186753430081928e-05 
-1.28175704930116e-05 
1.1505782303080973e-06 
9.744879031650946e-07 
5.36398850808423e-07 
2.5864534100888865e-07 
1.0232564107708572e-06 
-3.460354568976872e-06 
1.1969206226554182e-06 
-8.545306646231886e-08 
-4.0448758058473056e-07 
3.6504094353104124e-07 
-1.8174674473348484e-07 
-8.141056570148993e-08 
1.2999949140627744e-08 
4.9038888851640526e-08 
-2.037976944866526e-05 
-1.4073305019362582e-06 
-1.5587805952982753e-05 
-9.109725815872814e-06 
-6.5596932426024385e-06 
-1.753675821166411e-05 
-3.0395718818396985e-06 
-3.148399021743146e-05 
-1.8519205164378484e-05 
-1.3326665553577708e-05 
-3.577434990480815e-05 
-6.358357530923605e-05 
-3.764108675316318e-05 
-2.7218386800994367e-05 
-7.316998724223493e-05 
-7.647065397626548e-05 
-5.600300985782334e-05 
-6.147728236654731e-06 
-6.367867901025111e-05 
-3.771276521681735e-05 
-2.6736697358261173e-05 
-7.259960842454143e-05 
-0.00012864929214591813 
-7.668059223133143e-05 
-5.457686710687609e-05 
-0.00015582629870099842 
-0.0002603939973879948 
-0.00015625690554610993 
-0.07353953723993012 
0.802603120664912 
1.0701917617564154 
-4.542161086404284 
0.9314824778874063 
0.09666310461194827 
0.002227842419107652 
-0.05682047060008838 
2.488328613300648 
-0.4815107738078797 
-0.0033703702746418485 
-0.013444424211618355 
-0.39314437769861743 
0.05433337496699443 
0.001586527784073657 
0.01757287440580982 
-0.0005561900458400853 
-0.010774148370410377 
-0.026057738432982543 
-0.20333653209492955 
0.03588578692493147 
-0.004098339287401196 
0.00924454320561686 
0.04938030682917939 
-0.005440226211491919 
-0.002335531391443473 
-0.0009224892916677816 
-0.0006044256700841228 
-22.548348182635362 
1.521367857678561 
-19.936388656835195 
-11.70014808913006 
-6.356263894622455 
-23.40051850869148 
6.532175223847823 
-38.38831820133565 
-21.976779523286417 
-11.557316672596983 
-44.91926501064023 
-71.58754650191332 
-39.62972555074688 
-20.075709202770923 
-83.02387509532072 
-66.85222723273525 
-32.599313785710464 
24.842129416756862 
-72.2655246682332 
-39.88559732294388 
-18.577637292180704 
-82.37310719787402 
-128.23436617842174 
-67.49402861196876 
-28.55894578299742 
-101.34462373065372

